Joint Design of Time-of-Use Schedules and Price Levels: a Bilevel Model with Client Participation and Load Flexibility

We study the joint design of a time-of-use (ToU) tariff (the partition of the day into pricing blocks and the price level attached to each block) by a profit-maximizing electricity retailer facing flexible clients who may refuse the offer in favour of an outside option. The problem is modeled as a bilevel program in which each client, at the lower level, reshapes its consumption under pointwise bounds and a fixed daily energy total, and simultaneously chooses a participation level penalized by a quadratic regularizer. We prove the client's best response is computable in loglinear time. We derive two equivalent single-level reformulations: a closed-form continuous one tackled via stochastic gradient ascent (using a continuous reparametrization of block start times and durations) and a mixed-integer nonlinear program solved via dedicated solvers. The stochastic ascent scheme provides Clarke-critical accumulation points almost surely, in a scalable way. On a case study from the French retail electricity market with $5000$ simulated households, the gradient method matches a commercial mixed-integer solver on the pointwise problem to within $0.3\%$ of the optimal profit while running two to eight times faster on $100$ representative clients. Restricting unconstrained pointwise prices to admissible ToU schedules yields an estimated profit loss of $1.3\%$- $13.8\%$ for two-period tariffs and $0.6\%$-$6.6\%$ for three-period tariffs on the instances considered.

==> experiments/consumption_summary.csv <==
Hour,Mean5000,Mean500,Mean50
1,0.7146616810943233,0.7353613598959539,0.7193422664869746
2,0.6636151696478295,0.6748350662793734,0.608814896960737
3,0.6312402618827152,0.6363535026127478,0.6062672577650764
4,0.5738462392812693,0.5799893341012486,0.5719021987333024
5,0.5501850213624462,0.549150801816891,0.5208797670846175
6,0.5556656127957718,0.5589044791686341,0.5293832031078414
7,0.674641603511312,0.67647270316697,0.7135965746969893
8,0.849575056419307,0.8547288753954044,0.850188916776156
9,0.8266002535134945,0.8246876464128996,0.7858057192131721
10,0.7338550514475506,0.7305632279837093,0.7209461512318576
11,0.6665109650692382,0.6666538604209672,0.6726938951705755
12,0.6383249278602435,0.6453575443403404,0.6315527167292263
13,0.6637928644149003,0.6637293317634357,0.6138822610743888
14,0.6265798703076328,0.6340701392638048,0.606214810733555
15,0.5633296107983283,0.5649914757631272,0.5855510613230389
16,0.536781833936666,0.5266958438935747,0.5500237502846465
17,0.525581964381489,0.5188339173265036,0.5409577901125351
18,0.5531989745431618,0.5553143286335108,0.5389034248049465
19,0.6291361509987656,0.6282527005041685,0.6256266215870991
20,0.6965700125136178,0.6984407555648066,0.7038081397069622
21,0.7161210040715926,0.7147364644598583,0.7196200763557808
22,0.7564488392830154,0.7468430906688297,0.7514549056104227
23,0.8009291424991866,0.8091085910613544,0.7389812566082016
24,0.807797254897471,0.8236594511095003,0.7190222101489893


==> experiments/pointwise_prices_summary.csv <==
Hour,Prices_Direct_0.1_10,Prices_Indirect_0.1_10,Prices_Direct_0.1_50,Prices_Indirect_0.1_50,Prices_Direct_0.1_100,Prices_Indirect_0.1_100,Prices_Direct_1.0_10,Prices_Indirect_1.0_10,Prices_Direct_1.0_50,Prices_Indirect_1.0_50,Prices_Direct_1.0_100,Prices_Indirect_1.0_100,Prices_Direct_10.0_10,Prices_Indirect_10.0_10,Prices_Direct_10.0_50,Prices_Indirect_10.0_50,Prices_Direct_10.0_100,Prices_Indirect_10.0_100
1,0.14860624005321785,0.155115,,,,,,,,,,,,,,,,
2,0.1345590174649174,0.127605,,,,,,,,,,,,,,,,
3,0.13127499656841815,0.129721,,,,,,,,,,,,,,,,
4,0.1290097796704036,0.130476,,,,,,,,,,,,,,,,
5,0.12867674971024376,0.128592,,,,,,,,,,,,,,,,
6,0.12922059173035078,0.132983,,,,,,,,,,,,,,,,
7,0.15542037426940056,0.146419,,,,,,,,,,,,,,,,
8,0.17197440590481156,0.153745,,,,,,,,,,,,,,,,
9,0.16402821663265948,0.164384,,,,,,,,,,,,,,,,
10,0.15925837277189556,0.159921,,,,,,,,,,,,,,,,
11,0.15434710507368724,0.137276,,,,,,,,,,,,,,,,
12,0.14783087717306864,0.148125,,,,,,,,,,,,,,,,
13,0.14906023699685808,0.144378,,,,,,,,,,,,,,,,
14,0.14679602814645393,0.131485,,,,,,,,,,,,,,,,
15,0.1446701576945963,0.133102,,,,,,,,,,,,,,,,
16,0.1467306046132216,0.139078,,,,,,,,,,,,,,,,
17,0.14631148672380287,0.144962,,,,,,,,,,,,,,,,
18,0.15210476879616305,0.160049,,,,,,,,,,,,,,,,
19,0.15824147262383886,0.174984,,,,,,,,,,,,,,,,
20,0.1612276238250587,0.195792,,,,,,,,,,,,,,,,
21,0.16126547472561908,0.191456,,,,,,,,,,,,,,,,
22,0.185857783061965,0.183862,,,,,,,,,,,,,,,,
23,0.16983236241182725,0.172364,,,,,,,,,,,,,,,,
24,0.1677376699997217,0.161623,,,,,,,,,,,,,,,,
1,,,0.15580358002608538,0.171073,,,,,,,,,,,,,,
2,,,0.14177751437572736,0.121364,,,,,,,,,,,,,,
3,,,0.1353155506487262,0.172673,,,,,,,,,,,,,,
4,,,0.10580887762727872,0.102239,,,,,,,,,,,,,,
5,,,0.12929344723617262,0.106548,,,,,,,,,,,,,,
6,,,0.13853980844276761,0.155036,,,,,,,,,,,,,,
7,,,0.13674988664330337,0.13789,,,,,,,,,,,,,,
8,,,0.15387396494217892,0.149216,,,,,,,,,,,,,,
9,,,0.17246016488896337,0.168867,,,,,,,,,,,,,,
10,,,0.16820891670533555,0.170672,,,,,,,,,,,,,,
11,,,0.1541116402636914,0.135274,,,,,,,,,,,,,,
12,,,0.15286998733321489,0.171732,,,,,,,,,,,,,,
13,,,0.14451485949179566,0.143132,,,,,,,,,,,,,,
14,,,0.12652008486373315,0.088711,,,,,,,,,,,,,,
15,,,0.11813987599097012,0.09656,,,,,,,,,,,,,,
16,,,0.13488194377383067,0.124393,,,,,,,,,,,,,,
17,,,0.15318630605531605,0.157952,,,,,,,,,,,,,,
18,,,0.1651554160357949,0.215644,,,,,,,,,,,,,,
19,,,0.1645385578990584,0.137147,,,,,,,,,,,,,,
20,,,0.17952016014936933,0.224232,,,,,,,,,,,,,,
21,,,0.1892091134684171,0.199563,,,,,,,,,,,,,,
22,,,0.19360587247722702,0.182233,,,,,,,,,,,,,,
23,,,0.17241687922595172,0.175958,,,,,,,,,,,,,,
24,,,0.15427399476306639,0.138339,,,,,,,,,,,,,,
1,,,,,0.15395460333964398,0.150893,,,,,,,,,,,,
2,,,,,0.14184803287958822,0.146296,,,,,,,,,,,,
3,,,,,0.1303889336290113,0.135348,,,,,,,,,,,,
4,,,,,0.10740049951247833,0.106371,,,,,,,,,,,,
5,,,,,0.11578487987062559,0.096008,,,,,,,,,,,,
6,,,,,0.13166514598680393,0.142397,,,,,,,,,,,,
7,,,,,0.14797242020564588,0.152249,,,,,,,,,,,,
8,,,,,0.1635201721954362,0.157252,,,,,,,,,,,,
9,,,,,0.1761732652916736,0.17791,,,,,,,,,,,,
10,,,,,0.16582467460415737,0.162047,,,,,,,,,,,,
11,,,,,0.16051424639279527,0.175408,,,,,,,,,,,,
12,,,,,0.14816144222769878,0.144971,,,,,,,,,,,,
13,,,,,0.12391385259626685,0.114037,,,,,,,,,,,,
14,,,,,0.12229353918209017,0.121703,,,,,,,,,,,,
15,,,,,0.12580880487859833,0.117987,,,,,,,,,,,,
16,,,,,0.14850130085327207,0.150374,,,,,,,,,,,,
17,,,,,0.16142438053592933,0.173495,,,,,,,,,,,,
18,,,,,0.16487122987387662,0.169532,,,,,,,,,,,,
19,,,,,0.17424484962861525,0.185585,,,,,,,,,,,,
20,,,,,0.16995084972355,0.160855,,,,,,,,,,,,
21,,,,,0.18674528809076957,0.193509,,,,,,,,,,,,
22,,,,,0.18116436277753933,0.171626,,,,,,,,,,,,
23,,,,,0.17285582894891738,0.175292,,,,,,,,,,,,
24,,,,,0.1666681409895929,0.166181,,,,,,,,,,,,
1,,,,,,,0.14854875558544578,0.15213,,,,,,,,,,
2,,,,,,,0.13758650693261057,0.134336,,,,,,,,,,
3,,,,,,,0.13450579399288973,0.131317,,,,,,,,,,
4,,,,,,,0.1321177172119227,0.128946,,,,,,,,,,
5,,,,,,,0.131388756968796,0.126712,,,,,,,,,,
6,,,,,,,0.13290120620303822,0.131187,,,,,,,,,,
7,,,,,,,0.1535599176185556,0.141389,,,,,,,,,,
8,,,,,,,0.16943028919195152,0.15766,,,,,,,,,,
9,,,,,,,0.16524500410955306,0.171175,,,,,,,,,,
10,,,,,,,0.15961587359213375,0.162941,,,,,,,,,,
11,,,,,,,0.15318273531065585,0.147226,,,,,,,,,,
12,,,,,,,0.14715728519574356,0.145926,,,,,,,,,,
13,,,,,,,0.1467700721614991,0.140322,,,,,,,,,,
14,,,,,,,0.14311430541303158,0.128715,,,,,,,,,,
15,,,,,,,0.14092568643557163,0.128547,,,,,,,,,,
16,,,,,,,0.14325105061459006,0.134068,,,,,,,,,,
17,,,,,,,0.14525691521096587,0.143523,,,,,,,,,,
18,,,,,,,0.15219683637391054,0.160103,,,,,,,,,,
19,,,,,,,0.15944235510818308,0.176856,,,,,,,,,,
20,,,,,,,0.16385632471362688,0.19383,,,,,,,,,,
21,,,,,,,0.16359786909354607,0.18903,,,,,,,,,,
22,,,,,,,0.18123822581129642,0.178738,,,,,,,,,,
23,,,,,,,0.1703641733665482,0.17548,,,,,,,,,,
24,,,,,,,0.1638117830804949,0.161199,,,,,,,,,,
1,,,,,,,,,0.15585146320496657,0.150846,,,,,,,,
2,,,,,,,,,0.14149451609088706,0.140772,,,,,,,,
3,,,,,,,,,0.12894760419538248,0.143454,,,,,,,,
4,,,,,,,,,0.11244678332305214,0.112043,,,,,,,,
5,,,,,,,,,0.12596473966619048,0.120891,,,,,,,,
6,,,,,,,,,0.1326281021954511,0.135505,,,,,,,,
7,,,,,,,,,0.1370172150964725,0.135595,,,,,,,,
8,,,,,,,,,0.15701595087466452,0.150826,,,,,,,,
9,,,,,,,,,0.1738609243954121,0.177776,,,,,,,,
10,,,,,,,,,0.16821497287297685,0.170377,,,,,,,,
11,,,,,,,,,0.15556853320787312,0.154825,,,,,,,,
12,,,,,,,,,0.15061530610337517,0.149288,,,,,,,,
13,,,,,,,,,0.14424468121301623,0.137944,,,,,,,,
14,,,,,,,,,0.13099041047494717,0.113526,,,,,,,,
15,,,,,,,,,0.12341993032535181,0.112004,,,,,,,,
16,,,,,,,,,0.13509160395361355,0.132308,,,,,,,,
17,,,,,,,,,0.14947677330412434,0.151106,,,,,,,,
18,,,,,,,,,0.16030504724109534,0.172468,,,,,,,,
19,,,,,,,,,0.167632896099248,0.175692,,,,,,,,
20,,,,,,,,,0.18136557730910943,0.195498,,,,,,,,
21,,,,,,,,,0.18438679615105796,0.192929,,,,,,,,
22,,,,,,,,,0.18878508528628532,0.185945,,,,,,,,
23,,,,,,,,,0.1732377392143126,0.171107,,,,,,,,
24,,,,,,,,,0.15977399411681859,0.157856,,,,,,,,
1,,,,,,,,,,,0.15528343741094766,0.155298,,,,,,
2,,,,,,,,,,,0.1397891627331681,0.140948,,,,,,
3,,,,,,,,,,,0.12948823482362332,0.130865,,,,,,
4,,,,,,,,,,,0.11405955574273746,0.114099,,,,,,
5,,,,,,,,,,,0.11552207854601872,0.111206,,,,,,
6,,,,,,,,,,,0.12867663746084684,0.129257,,,,,,
7,,,,,,,,,,,0.14428843621471055,0.145109,,,,,,
8,,,,,,,,,,,0.1612575288121248,0.159146,,,,,,
9,,,,,,,,,,,0.1781079274439629,0.178709,,,,,,
10,,,,,,,,,,,0.17083415649457448,0.173644,,,,,,
11,,,,,,,,,,,0.15908538116517276,0.160199,,,,,,
12,,,,,,,,,,,0.14589867822421917,0.144831,,,,,,
13,,,,,,,,,,,0.12643761914054036,0.124922,,,,,,
14,,,,,,,,,,,0.12112227872348715,0.120095,,,,,,
15,,,,,,,,,,,0.12583323978084443,0.124049,,,,,,
16,,,,,,,,,,,0.1398456395921742,0.139835,,,,,,
17,,,,,,,,,,,0.15109666143598063,0.150894,,,,,,
18,,,,,,,,,,,0.16385009612163776,0.165677,,,,,,
19,,,,,,,,,,,0.1785948286133408,0.181664,,,,,,
20,,,,,,,,,,,0.18275730309626886,0.184202,,,,,,
21,,,,,,,,,,,0.1868588113926495,0.187073,,,,,,
22,,,,,,,,,,,0.17905075104849058,0.17709,,,,,,
23,,,,,,,,,,,0.173747409289072,0.173994,,,,,,
24,,,,,,,,,,,0.1655332569945261,0.165337,,,,,,
1,,,,,,,,,,,,,0.14930956997532457,0.151276,,,,
2,,,,,,,,,,,,,0.1383951784862312,0.13555,,,,
3,,,,,,,,,,,,,0.13615227599229535,0.131808,,,,
4,,,,,,,,,,,,,0.13399539938698185,0.126879,,,,
5,,,,,,,,,,,,,0.13297549321790478,0.123874,,,,
6,,,,,,,,,,,,,0.13464886720976424,0.129174,,,,
7,,,,,,,,,,,,,0.14449986536657744,0.137837,,,,
8,,,,,,,,,,,,,0.16299848582292242,0.160821,,,,
9,,,,,,,,,,,,,0.16645789906743425,0.174566,,,,
10,,,,,,,,,,,,,0.16084746480220302,0.166364,,,,
11,,,,,,,,,,,,,0.1513488748809942,0.151947,,,,
12,,,,,,,,,,,,,0.1454408760623885,0.143828,,,,
13,,,,,,,,,,,,,0.1437373344862258,0.138438,,,,
14,,,,,,,,,,,,,0.14042773910360765,0.128782,,,,
15,,,,,,,,,,,,,0.13935129654801526,0.128821,,,,
16,,,,,,,,,,,,,0.14161961701064,0.133883,,,,
17,,,,,,,,,,,,,0.14389740685629426,0.142687,,,,
18,,,,,,,,,,,,,0.1548522891000509,0.159833,,,,
19,,,,,,,,,,,,,0.164254857954338,0.17788,,,,
20,,,,,,,,,,,,,0.16847321596493775,0.185845,,,,
21,,,,,,,,,,,,,0.167774513672623,0.187692,,,,
22,,,,,,,,,,,,,0.1764987271677544,0.177731,,,,
23,,,,,,,,,,,,,0.17004263926210036,0.177158,,,,
24,,,,,,,,,,,,,0.16198876434710888,0.16259,,,,
1,,,,,,,,,,,,,,,0.15420890278782945,0.153413,,
2,,,,,,,,,,,,,,,0.14029088692355493,0.139534,,
3,,,,,,,,,,,,,,,0.13177462866025172,0.134821,,
4,,,,,,,,,,,,,,,0.1163664049300732,0.117113,,
5,,,,,,,,,,,,,,,0.12284964691591427,0.121329,,
6,,,,,,,,,,,,,,,0.1290784334401161,0.128621,,
7,,,,,,,,,,,,,,,0.13366965439362735,0.134208,,
8,,,,,,,,,,,,,,,0.16132814373633214,0.16125,,
9,,,,,,,,,,,,,,,0.17817287273280288,0.17954,,
10,,,,,,,,,,,,,,,0.170378406134115,0.171234,,
11,,,,,,,,,,,,,,,0.1553755175072183,0.155404,,
12,,,,,,,,,,,,,,,0.14542212472817084,0.145612,,
13,,,,,,,,,,,,,,,0.1377060144911735,0.137385,,
14,,,,,,,,,,,,,,,0.12502849399459978,0.120957,,
15,,,,,,,,,,,,,,,0.12103308258837531,0.111321,,
16,,,,,,,,,,,,,,,0.1324245942348429,0.134312,,
17,,,,,,,,,,,,,,,0.14537411598172342,0.14595,,
18,,,,,,,,,,,,,,,0.16331307407292303,0.164147,,
19,,,,,,,,,,,,,,,0.17676596669244546,0.180404,,
20,,,,,,,,,,,,,,,0.18727326411237377,0.191825,,
21,,,,,,,,,,,,,,,0.18667992253906743,0.189196,,
22,,,,,,,,,,,,,,,0.18395805455826167,0.182718,,
23,,,,,,,,,,,,,,,0.17425981131712545,0.173265,,
24,,,,,,,,,,,,,,,0.16227096634809562,0.161797,,
1,,,,,,,,,,,,,,,,,0.15511257618952734,0.154765
2,,,,,,,,,,,,,,,,,0.13827171793602747,0.138741
3,,,,,,,,,,,,,,,,,0.12858327582650647,0.129893
4,,,,,,,,,,,,,,,,,0.11826523522590264,0.118601
5,,,,,,,,,,,,,,,,,0.11816277800367155,0.115926
6,,,,,,,,,,,,,,,,,0.12532956731018688,0.12487
7,,,,,,,,,,,,,,,,,0.1389162208034631,0.138299
8,,,,,,,,,,,,,,,,,0.16420689685513046,0.163293
9,,,,,,,,,,,,,,,,,0.1797609375022167,0.182298
10,,,,,,,,,,,,,,,,,0.1715548778378608,0.173262
11,,,,,,,,,,,,,,,,,0.156112488697959,0.155825
12,,,,,,,,,,,,,,,,,0.14410950000729644,0.143676
13,,,,,,,,,,,,,,,,,0.1312175627352117,0.130555
14,,,,,,,,,,,,,,,,,0.1228230508688364,0.120183
15,,,,,,,,,,,,,,,,,0.1270085501579539,0.12521
16,,,,,,,,,,,,,,,,,0.13450694712678612,0.134167
17,,,,,,,,,,,,,,,,,0.1442288423793766,0.143859
18,,,,,,,,,,,,,,,,,0.1628749691847271,0.162791
19,,,,,,,,,,,,,,,,,0.17940522753938662,0.185965
20,,,,,,,,,,,,,,,,,0.18460580717709332,0.185106
21,,,,,,,,,,,,,,,,,0.1855240154427432,0.18612
22,,,,,,,,,,,,,,,,,0.18055674056896373,0.179683
23,,,,,,,,,,,,,,,,,0.1751957223872203,0.17475
24,,,,,,,,,,,,,,,,,0.16685474716588014,0.1666


==> experiments/pointwise_shifts_summary.csv <==
Hour,shifts_01_10,shifts_01_100,shifts_01_50,shifts_10_10,shifts_10_100,shifts_10_50,shifts_1_10,shifts_1_100,shifts_1_50
1,0.062386180769080105,-0.0951026233223975,-0.15048879959815364,5.046921325961689,1.0555837852505265,0.6656342528488384,0.6676035081048445,-0.6144147996209146,-0.7655689044305116
2,0.4476103653918186,0.4675551745704656,0.41978950715212243,9.684366769053081,8.086873714332656,9.165189581394603,3.7233860495549966,4.9198604292654435,4.250832728107696
3,0.7769637455492389,1.04488168813668,0.7973403113512806,9.722969311129292,9.75989086035662,9.670398478394073,6.002400965212038,6.381919142057474,6.822253403760571
4,1.081603469143292,2.4521130736253243,2.4803214060587617,9.740470295264743,9.94030328810746,9.938855888542584,6.722300310156349,8.06814420265185,7.984510904680347
5,1.0176609069134606,2.0553668880810014,1.2985046098017137,9.745061011890844,9.941465449580358,9.905593767014109,6.77836592254606,8.162989350567873,7.59808798563202
6,0.9923574275485,1.1621341848516944,0.8229220670898527,9.722217099148777,9.868182596277357,9.816051647471191,6.423699191239993,7.202898720069795,7.115664449226295
7,-0.1400747489155209,0.17921739093021755,0.8322957261874896,8.80127343728098,7.980836253958083,9.449649042454267,-0.5554648464785619,3.7055478632948,5.950197928190409
8,-0.7247796993359108,-0.4432096973323819,-0.09614230969057456,-8.702786681828227,-6.472280296053511,-5.565139205242364,-5.03447777814702,-2.417961002333809,-1.4903512821585259
9,-0.4400186900667461,-0.9475371520444494,-0.8989405848233202,-9.582214766714953,-9.840961976034764,-9.819019090003342,-4.138895857605318,-6.179834356435636,-5.878654000028981
10,-0.2412292271629555,-0.5670899649322884,-0.7248941522731571,-8.808291652094054,-9.453508694769408,-9.560361360654971,-2.446186107684381,-5.338131029436882,-5.147324674239867
11,-0.0749002344940022,-0.3511691576389261,-0.09892806395411217,2.755889878675852,-0.03623182691997095,-1.4094939983252122,-0.330757704198385,-1.9492875861430137,-0.7589577965648692
12,0.13649456790971848,0.13518083342180323,-0.045025546809273724,9.05278559004253,6.468824651389792,8.126472668410466,1.6700807523923495,2.725144143545421,1.118548375815465
13,0.0874702197111455,0.8776238587519432,0.2552455764277383,9.59266166693388,9.720005060403356,9.242403777048054,1.6556744056596489,6.28681987506143,3.1859975703482233
14,0.16286766593564037,0.902131930811448,0.879262852499363,9.721881710144444,9.948831467434307,9.916558933551096,2.8715083341330443,7.071237481630302,6.013230387478833
15,0.2671062850625623,0.9341227233825603,1.3384411389236333,9.750037904490798,9.904025912345858,9.958737127623728,4.121238124317854,6.9384905996058,7.441696638193357
16,0.1830596611424714,0.1323189476757927,0.5989330023943632,9.71485590884086,9.200892989514204,9.739677565433016,3.1203096750175465,4.9108022931970705,5.878346101527122
17,0.212232536140615,-0.3931142188020654,-0.055697629820323225,9.673838490609738,6.602077056565692,8.192944793857219,2.5938222197884313,1.069455813810564,1.2950978860699178
18,-0.00910905342625216,-0.500491711806952,-0.5271289440119326,-4.643419344552054,-6.043946665336428,-7.674301133152482,-0.05475362554596209,-3.665111247520181,-2.601573354123442
19,-0.1999313045745025,-0.7395643418590451,-0.44187361117716145,-9.64292702962376,-9.941776387495125,-9.916575367989987,-2.296378085929624,-6.418834062367063,-4.441673292044772
20,-0.27581819704987404,-0.5159776917520204,-0.771408833630762,-9.781459857230297,-9.965527331421267,-9.973957894601346,-3.4545617345538435,-6.362439382190749,-5.876447052259359
21,-0.26168727637887806,-0.9359740405180761,-0.9809159542591118,-9.761804029417439,-9.943094810534156,-9.971953285341788,-3.204787123662307,-6.6990006707750736,-6.385488403165953
22,-0.8260502767902593,-0.8101156120284918,-1.155575089832805,-9.854007429231157,-9.841652301564455,-9.933341394848634,-6.539803192416354,-5.768038015088206,-6.6617355607586
23,-0.376340746411035,-0.6483688415057655,-0.6594403242123575,-9.648870709793977,-9.582739853925968,-9.69907396861627,-3.8198112848957546,-4.969775231395697,-5.086319159567737
24,-0.25164545422577145,-0.5333433554045034,-0.09032392311188132,-7.448105958582698,-8.098039861483402,-6.674242286482887,-1.8611196540089066,-3.5842058351471953,-2.148469473389692


==> experiments/rtou_prices_summary.csv <==
Hour,Prices_Rounding_N2_0.1_10,Prices_Direct_N2_0.1_10,Prices_Rounding_N3_0.1_10,Prices_Direct_N3_0.1_10,Prices_Indirect_0.1_10,Prices_Rounding_N2_0.1_50,Prices_Direct_N2_0.1_50,Prices_Rounding_N3_0.1_50,Prices_Direct_N3_0.1_50,Prices_Indirect_0.1_50,Prices_Rounding_N2_0.1_100,Prices_Direct_N2_0.1_100,Prices_Rounding_N3_0.1_100,Prices_Direct_N3_0.1_100,Prices_Indirect_0.1_100,Prices_Rounding_N2_1.0_10,Prices_Direct_N2_1.0_10,Prices_Rounding_N3_1.0_10,Prices_Direct_N3_1.0_10,Prices_Indirect_1.0_10,Prices_Rounding_N2_1.0_50,Prices_Direct_N2_1.0_50,Prices_Rounding_N3_1.0_50,Prices_Direct_N3_1.0_50,Prices_Indirect_1.0_50,Prices_Rounding_N2_1.0_100,Prices_Direct_N2_1.0_100,Prices_Rounding_N3_1.0_100,Prices_Direct_N3_1.0_100,Prices_Indirect_1.0_100,Prices_Rounding_N2_10.0_10,Prices_Direct_N2_10.0_10,Prices_Rounding_N3_10.0_10,Prices_Direct_N3_10.0_10,Prices_Indirect_10.0_10,Prices_Rounding_N2_10.0_50,Prices_Direct_N2_10.0_50,Prices_Rounding_N3_10.0_50,Prices_Direct_N3_10.0_50,Prices_Indirect_10.0_50,Prices_Rounding_N2_10.0_100,Prices_Direct_N2_10.0_100,Prices_Rounding_N3_10.0_100,Prices_Direct_N3_10.0_100,Prices_Indirect_10.0_100
1,0.16570996637999266,0.16568057223573315,0.1693960195761876,0.14587655143123396,0.155115,0.17159044163254247,0.16716865205297707,0.12963464344760195,0.14947525224654656,0.171073,0.16769815480507475,0.1694661437420915,0.17448787058368173,0.14970484823019709,0.150893,0.16407971841920177,0.1664689002680775,0.16924403461305187,0.14859775790744528,0.15213,0.1668282261150232,0.1670390176936737,0.13067981910129878,0.15196937322875226,0.150846,0.16925149409689647,0.16892375143028618,0.1748591217390999,0.15143749752053953,0.155298,0.16459144729934838,0.14012626290545496,0.16896120793798966,0.14149073863682785,0.151276,0.1673905159613292,0.16661888905461478,0.17522794052880958,0.1525184381932995,0.153413,0.16861603334554717,0.1689199948645618,0.17493907560641075,0.15305794614089951,0.154765
2,0.1250531179055991,0.12041006243905364,0.1338788328947842,0.1281192908666311,0.127605,0.17159044163254247,0.13991911306460997,0.12963464344760195,0.12683889966671752,0.121364,0.12079887967800623,0.1483950417475222,0.1277812381220821,0.12681794281916708,0.146296,0.12702336017919072,0.12246478077825004,0.13395615311198206,0.1297705919950831,0.134336,0.1668282261150232,0.1409085459908046,0.13067981910129878,0.1263175498601998,0.140772,0.16925149409689647,0.14097260357629818,0.12775955153584367,0.1266674070065779,0.140948,0.12526187300352737,0.13375814252084803,0.1329934771500066,0.13096891713914557,0.13555,0.1673905159613292,0.1409280566045836,0.12741745625292988,0.1264455070073392,0.139534,0.16861603334554717,0.1425487672800877,0.128014798562478,0.12630000703059255,0.138741
3,0.1250531179055991,0.12041006243905364,0.1338788328947842,0.12811929098039632,0.129721,0.17159044163254247,0.11982737474783067,0.12963464344760195,0.12683889978080526,0.172673,0.12079887967800623,0.11714051286175559,0.1277812381220821,0.1268179428191671,0.135348,0.12702336017919072,0.12090952951142107,0.13395615311198206,0.1297705919950831,0.131317,0.12133269526146834,0.12021575571240545,0.13067981910129878,0.12631754986019983,0.143454,0.11577567204008231,0.11736888585671894,0.12775955153584367,0.12666740700657791,0.130865,0.12526187300352737,0.13375814252084806,0.1329934771500066,0.13096891713914557,0.131808,0.12033305742633822,0.12039261864456431,0.12741745625292988,0.12644550700733917,0.134821,0.11710736425731065,0.11727750871001602,0.128014798562478,0.12630000703059252,0.129893
4,0.1250531179055991,0.12041006243905364,0.1338788328947842,0.12811929098039632,0.130476,0.11134704159894955,0.11982737474783065,0.12963464344760195,0.12683889978080523,0.102239,0.12079887967800623,0.11714051286175556,0.1277812381220821,0.12681794281916708,0.106371,0.12702336017919072,0.12090952951142107,0.13395615311198206,0.1297705919950831,0.128946,0.12133269526146834,0.12021575571240545,0.13067981910129878,0.12631754986019983,0.112043,0.11577567204008231,0.11736888585671897,0.12775955153584367,0.12666740700657791,0.114099,0.12526187300352737,0.13375814252084806,0.1329934771500066,0.13096891713914557,0.126879,0.12033305742633822,0.12039261864456431,0.12741745625292988,0.1264455070073392,0.117113,0.11710736425731065,0.11727750871001602,0.128014798562478,0.12630000703059255,0.118601
5,0.1250531179055991,0.1204100624390537,0.1338788328947842,0.12811929098039632,0.128592,0.11134704159894955,0.11982737474783067,0.12963464344760195,0.12683889978080526,0.106548,0.12079887967800623,0.11714051286175559,0.1277812381220821,0.12681794281916708,0.096008,0.12702336017919072,0.12090952951142107,0.13395615311198206,0.12977059185299794,0.126712,0.12133269526146834,0.12021575571240545,0.13067981910129878,0.12631754986019988,0.120891,0.11577567204008231,0.11736888585671894,0.12775955153584367,0.12666740700657797,0.111206,0.12526187300352737,0.13375814252084806,0.1329934771500066,0.13096891713914552,0.123874,0.12033305742633822,0.12039261864456431,0.12741745625292988,0.1264455070073392,0.121329,0.11710736425731065,0.11727750871001602,0.128014798562478,0.12630000703059255,0.115926
6,0.1250531179055991,0.14870348779539808,0.1338788328947842,0.15469551552833963,0.132983,0.11134704159894955,0.11982737474783067,0.12963464344760195,0.12683889978080526,0.155036,0.12079887967800623,0.11714051286175559,0.12778123812208206,0.12681794281916708,0.142397,0.12702336017919072,0.14098553174845052,0.13395615311198206,0.152269438903216,0.131187,0.12133269526146834,0.12021575571240545,0.13067981910129878,0.12631754986019983,0.135505,0.11577567204008231,0.11736888585671894,0.12775955153584367,0.12666740700657791,0.129257,0.12526187300352737,0.13375814252084806,0.1329934771500066,0.13096891713914557,0.129174,0.12033305742633822,0.12039261864456431,0.12741745625292988,0.1264455070073392,0.128621,0.11710736425731065,0.11727750871001608,0.128014798562478,0.12630000703059255,0.12487
7,0.16570996637999266,0.1665813509099744,0.1338788328947842,0.1724527760143016,0.146419,0.11134704159894955,0.1546405096593166,0.12963464344760195,0.12683889978080526,0.13789,0.16769815480507475,0.15165101307064427,0.17448787058368173,0.1305642654911732,0.152249,0.16407971841920177,0.1664689002680775,0.13395615311198206,0.17109660484842795,0.141389,0.12133269526146834,0.15028443363960547,0.13067981910129878,0.12631754986019983,0.135595,0.16925149409689647,0.15127887989074904,0.12775955153584367,0.13333638123980435,0.145109,0.16459144729934838,0.13375814252084806,0.1329934771500066,0.13973437772384775,0.137837,0.12033305742633822,0.14397442247940462,0.12741745625292988,0.1264455070073392,0.134208,0.16861603334554717,0.1481851724389119,0.128014798562478,0.13854017925048293,0.138299
8,0.16570996637999266,0.1665813509099744,0.1693960195761876,0.1724527760143016,0.153745,0.17159044163254247,0.16716865205297707,0.12963464344760195,0.14789667805780427,0.149216,0.16769815480507475,0.1694661437420915,0.17448787058368173,0.17616200711329177,0.157252,0.16407971841920177,0.1664689002680775,0.16924403461305187,0.17109660484842795,0.15766,0.1668282261150232,0.1670390176936737,0.1728306506866447,0.1512813510902879,0.150826,0.16925149409689647,0.16892375143028618,0.1748591217390999,0.1761609285925391,0.159146,0.16459144729934838,0.13375814252084806,0.16896120793798966,0.17149822071216092,0.160821,0.1673905159613292,0.16661888905461478,0.17522794052880958,0.16174967974093274,0.16125,0.16861603334554717,0.1689199948645618,0.17493907560641075,0.17660155065030922,0.163293
9,0.16570996637999266,0.1665813509099744,0.1693960195761876,0.1724527760143016,0.164384,0.17159044163254247,0.16716865205297707,0.17454427205845086,0.1767305281248209,0.168867,0.16769815480507475,0.1694661437420915,0.17448787058368173,0.17616200711329177,0.17791,0.16407971841920177,0.1664689002680775,0.16924403461305187,0.17109660484842795,0.171175,0.1668282261150232,0.1670390176936737,0.1728306506866447,0.17693317460285982,0.177776,0.16925149409689647,0.16892375143028618,0.1748591217390999,0.1761609285925391,0.178709,0.16459144729934838,0.15650929185953621,0.16896120793798966,0.17149822071216092,0.174566,0.1673905159613292,0.16661888905461478,0.17522794052880958,0.17647363082467427,0.17954,0.16861603334554717,0.1689199948645618,0.17493907560641075,0.17660155065030922,0.182298
10,0.16570996637999266,0.1665813509099744,0.1693960195761876,0.1724527760143016,0.159921,0.17159044163254247,0.16716865205297707,0.17454427205845086,0.1767305281248209,0.170672,0.16769815480507475,0.1694661437420915,0.17448787058368173,0.17616200711329177,0.162047,0.16407971841920177,0.1664689002680775,0.16924403461305187,0.17109660484842795,0.162941,0.1668282261150232,0.1670390176936737,0.1728306506866447,0.17693317460285982,0.170377,0.16925149409689647,0.16892375143028618,0.1748591217390999,0.1761609285925391,0.173644,0.16459144729934838,0.1628774125820898,0.16896120793798966,0.17149822071216092,0.166364,0.1673905159613292,0.16661888905461478,0.17522794052880958,0.17647363082467427,0.171234,0.16861603334554717,0.1689199948645618,0.17493907560641075,0.17660155065030922,0.173262
11,0.16570996637999266,0.1665813509099744,0.1338788328947842,0.1711056001154256,0.137276,0.17159044163254247,0.16716865205297707,0.17454427205845086,0.1767305281248209,0.135274,0.16769815480507475,0.1694661437420915,0.1277812381220821,0.1596513176354101,0.175408,0.16407971841920177,0.1664689002680775,0.13395615311198206,0.1636938073449462,0.147226,0.1668282261150232,0.1670390176936737,0.1728306506866447,0.17693317460285982,0.154825,0.16925149409689647,0.16892375143028618,0.1748591217390999,0.16182929381049121,0.160199,0.16459144729934838,0.1628774125820898,0.16896120793798966,0.17149822071216092,0.151947,0.1673905159613292,0.16661888905461478,0.17522794052880958,0.17647363082467427,0.155404,0.16861603334554717,0.1689199948645618,0.17493907560641075,0.1609059922034273,0.155825
12,0.16570996637999266,0.1665813509099744,0.1338788328947842,0.12811929098039632,0.148125,0.17159044163254247,0.16716865205297707,0.17454427205845086,0.1409736186536186,0.171732,0.16769815480507475,0.14726923387361712,0.1277812381220821,0.12681794281916708,0.144971,0.16407971841920177,0.1664689002680775,0.13395615311198206,0.1297705919950831,0.145926,0.1668282261150232,0.1670390176936737,0.13067981910129878,0.14755722968424417,0.149288,0.16925149409689647,0.16892375143028618,0.12775955153584367,0.12666740700657791,0.144831,0.16459144729934838,0.1628774125820898,0.1329934771500066,0.13748755048077715,0.143828,0.1673905159613292,0.16661888905461478,0.12741745625292988,0.14306201123677126,0.145612,0.16861603334554717,0.1689199948645618,0.128014798562478,0.12630000703059255,0.143676
13,0.1250531179055991,0.15485864898243645,0.1338788328947842,0.12811929098039632,0.144378,0.11134704159894955,0.14322031563034415,0.12963464344760195,0.12683889978080526,0.143132,0.12079887967800623,0.11714051286175559,0.1277812381220821,0.12681794281916708,0.114037,0.16407971841920177,0.15645933225464428,0.13395615311198206,0.1297705919950831,0.140322,0.1668282261150232,0.14567670892982956,0.13067981910129878,0.12631754986019983,0.137944,0.11577567204008231,0.13743474991553,0.12775955153584367,0.12666740700657791,0.124922,0.16459144729934838,0.1628774125820898,0.1329934771500066,0.13096891713914557,0.138438,0.1673905159613292,0.16661888905461478,0.12741745625292988,0.1264455070073392,0.137385,0.11710736425731065,0.13934255944759696,0.128014798562478,0.12630000703059255,0.130555
14,0.1250531179055991,0.12041006243905364,0.1338788328947842,0.12811929098039632,0.131485,0.11134704159894955,0.11982737474783067,0.12963464344760195,0.12683889978080526,0.088711,0.12079887967800623,0.11714051286175559,0.1277812381220821,0.12681794281916708,0.121703,0.12702336017919072,0.12090952951142107,0.13395615311198206,0.1297705919950831,0.128715,0.12133269526146834,0.12021575571240545,0.13067981910129878,0.12631754986019983,0.113526,0.11577567204008231,0.11736888585671894,0.12775955153584367,0.12666740700657791,0.120095,0.12526187300352737,0.1628774125820898,0.1329934771500066,0.13096891713914557,0.128782,0.12033305742633822,0.1338726950068429,0.12741745625292988,0.1264455070073392,0.120957,0.11710736425731065,0.11727750871001602,0.128014798562478,0.12630000703059255,0.120183
15,0.1250531179055991,0.12041006243905364,0.1338788328947842,0.12811929098039632,0.133102,0.11134704159894955,0.11982737474783067,0.12963464344760195,0.12683889978080526,0.09656,0.12079887967800623,0.1258980243621423,0.1277812381220821,0.12681794281916708,0.117987,0.12702336017919072,0.12090952951142107,0.13395615311198206,0.1297705919950831,0.128547,0.12133269526146834,0.12021575571240545,0.13067981910129878,0.12631754986019983,0.112004,0.11577567204008231,0.11736888585671894,0.12775955153584367,0.12666740700657791,0.124049,0.12526187300352737,0.1628774125820898,0.1329934771500066,0.13096891713914557,0.128821,0.12033305742633822,0.12039261864456431,0.12741745625292988,0.1264455070073392,0.111321,0.11710736425731065,0.11727750871001602,0.128014798562478,0.12630000703059255,0.12521
16,0.16570996637999266,0.12041006243905364,0.1338788328947842,0.12811929098039632,0.139078,0.11134704159894955,0.1362121150943776,0.12963464344760195,0.12683889978080526,0.124393,0.16769815480507475,0.1694661437420915,0.1277812381220821,0.12681794281916708,0.150374,0.12702336017919072,0.12090952951142107,0.13395615311198206,0.1297705919950831,0.134068,0.12133269526146834,0.13763985809892687,0.13067981910129878,0.12631754986019983,0.132308,0.11577567204008231,0.14289904103797613,0.12775955153584367,0.12666740700657791,0.139835,0.12526187300352737,0.1628774125820898,0.1329934771500066,0.13096891713914557,0.133883,0.12033305742633822,0.12039261864456431,0.12741745625292988,0.1264455070073392,0.134312,0.11710736425731065,0.14231850782913144,0.128014798562478,0.12630000703059255,0.134167
17,0.16570996637999266,0.15091140600267905,0.1693960195761876,0.12811929098039632,0.144962,0.17159044163254247,0.16716865205297707,0.17454427205845086,0.16879330682833685,0.157952,0.16769815480507475,0.1694661437420915,0.1277812381220821,0.1660394683439655,0.173495,0.16407971841920177,0.15484721462485113,0.16924403461305187,0.1297705919950831,0.143523,0.1668282261150232,0.1670390176936737,0.1728306506866447,0.15569349478387703,0.151106,0.16925149409689647,0.16892375143028618,0.12775955153584367,0.15905349846331865,0.150894,0.16459144729934838,0.1628774125820898,0.1329934771500066,0.14569230515000847,0.142687,0.1673905159613292,0.15524784115477608,0.12741745625292988,0.14850814632891846,0.14595,0.16861603334554717,0.1689199948645618,0.128014798562478,0.1532989976281729,0.143859
18,0.16570996637999266,0.1665813509099744,0.1693960195761876,0.12946646689222985,0.160049,0.17159044163254247,0.16716865205297707,0.17454427205845086,0.1767305281248209,0.215644,0.16769815480507475,0.1694661437420915,0.17448787058368173,0.17616200711329177,0.169532,0.16407971841920177,0.1664689002680775,0.16924403461305187,0.1371733895107515,0.160103,0.1668282261150232,0.1670390176936737,0.1728306506866447,0.17693317460285982,0.172468,0.16925149409689647,0.16892375143028618,0.1748591217390999,0.1761609285925391,0.165677,0.16459144729934838,0.1628774125820898,0.16896120793798966,0.17149822071216092,0.159833,0.1673905159613292,0.16661888905461478,0.17522794052880958,0.17647363082467427,0.164147,0.16861603334554717,0.1689199948645618,0.17493907560641075,0.17660155065030922,0.162791
19,0.16570996637999266,0.1665813509099744,0.1693960195761876,0.1724527760143016,0.174984,0.17159044163254247,0.16716865205297707,0.17454427205845086,0.1767305281248209,0.137147,0.16769815480507475,0.1694661437420915,0.17448787058368173,0.17616200711329177,0.185585,0.16407971841920177,0.1664689002680775,0.16924403461305187,0.17109660484842795,0.176856,0.1668282261150232,0.1670390176936737,0.1728306506866447,0.17693317460285982,0.175692,0.16925149409689647,0.16892375143028618,0.1748591217390999,0.1761609285925391,0.181664,0.16459144729934838,0.1628774125820898,0.16896120793798966,0.17149822071216092,0.17788,0.1673905159613292,0.16661888905461478,0.17522794052880958,0.17647363082467427,0.180404,0.16861603334554717,0.1689199948645618,0.17493907560641075,0.17660155065030922,0.185965
20,0.16570996637999266,0.1665813509099744,0.1693960195761876,0.1724527760143016,0.195792,0.17159044163254247,0.16716865205297707,0.17454427205845086,0.1767305281248209,0.224232,0.16769815480507475,0.1694661437420915,0.17448787058368173,0.17616200711329177,0.160855,0.16407971841920177,0.1664689002680775,0.16924403461305187,0.17109660484842795,0.19383,0.1668282261150232,0.1670390176936737,0.1728306506866447,0.17693317460285982,0.195498,0.16925149409689647,0.16892375143028618,0.1748591217390999,0.1761609285925391,0.184202,0.16459144729934838,0.1628774125820898,0.16896120793798966,0.17149822071216092,0.185845,0.1673905159613292,0.16661888905461478,0.17522794052880958,0.17647363082467427,0.191825,0.16861603334554717,0.1689199948645618,0.17493907560641075,0.17660155065030922,0.185106
21,0.16570996637999266,0.1665813509099744,0.1693960195761876,0.1724527760143016,0.191456,0.17159044163254247,0.16716865205297707,0.17454427205845086,0.1767305281248209,0.199563,0.16769815480507475,0.1694661437420915,0.17448787058368173,0.17616200711329177,0.193509,0.16407971841920177,0.1664689002680775,0.16924403461305187,0.17109660484842795,0.18903,0.1668282261150232,0.1670390176936737,0.1728306506866447,0.17693317460285982,0.192929,0.16925149409689647,0.16892375143028618,0.1748591217390999,0.1761609285925391,0.187073,0.16459144729934838,0.1628774125820898,0.16896120793798966,0.17149822071216092,0.187692,0.1673905159613292,0.16661888905461478,0.17522794052880958,0.17647363082467427,0.189196,0.16861603334554717,0.1689199948645618,0.17493907560641075,0.17660155065030922,0.18612
22,0.16570996637999266,0.1665813509099744,0.1693960195761876,0.1724527760143016,0.183862,0.17159044163254247,0.16716865205297707,0.17454427205845086,0.1767305281248209,0.182233,0.16769815480507475,0.1694661437420915,0.17448787058368173,0.17616200711329177,0.171626,0.16407971841920177,0.1664689002680775,0.16924403461305187,0.17109660484842795,0.178738,0.1668282261150232,0.1670390176936737,0.1728306506866447,0.17693317460285982,0.185945,0.16925149409689647,0.16892375143028618,0.1748591217390999,0.1761609285925391,0.17709,0.16459144729934838,0.1628774125820898,0.16896120793798966,0.17149822071216092,0.177731,0.1673905159613292,0.16661888905461478,0.17522794052880958,0.17647363082467427,0.182718,0.16861603334554717,0.1689199948645618,0.17493907560641075,0.17660155065030922,0.179683
23,0.16570996637999266,0.1665813509099744,0.1693960195761876,0.1724527760143016,0.172364,0.17159044163254247,0.16716865205297707,0.17454427205845086,0.1767305281248209,0.175958,0.16769815480507475,0.1694661437420915,0.17448787058368173,0.17616200711329177,0.175292,0.16407971841920177,0.1664689002680775,0.16924403461305187,0.17109660484842795,0.17548,0.1668282261150232,0.1670390176936737,0.1728306506866447,0.17693317460285982,0.171107,0.16925149409689647,0.16892375143028618,0.1748591217390999,0.1761609285925391,0.173994,0.16459144729934838,0.1628774125820898,0.16896120793798966,0.17149822071216092,0.177158,0.1673905159613292,0.16661888905461478,0.17522794052880958,0.17647363082467427,0.173265,0.16861603334554717,0.1689199948645618,0.17493907560641075,0.17660155065030922,0.17475
24,0.16570996637999266,0.1665813509099744,0.1693960195761876,0.1724527760143016,0.161623,0.17159044163254247,0.16716865205297707,0.17454427205845086,0.1767305281248209,0.138339,0.16769815480507475,0.1694661437420915,0.17448787058368173,0.17616200711329177,0.166181,0.16407971841920177,0.1664689002680775,0.16924403461305187,0.17109660484842795,0.161199,0.1668282261150232,0.1670390176936737,0.1728306506866447,0.17693317460285982,0.157856,0.16925149409689647,0.16892375143028618,0.1748591217390999,0.1761609285925391,0.165337,0.16459144729934838,0.1628774125820898,0.16896120793798966,0.17149822071216092,0.16259,0.1673905159613292,0.16661888905461478,0.17522794052880958,0.17647363082467427,0.161797,0.16861603334554717,0.1689199948645618,0.17493907560641075,0.17660155065030922,0.1666


==> experiments/rtou_shifts_summary.csv <==
Hour,shifts_01_100_Direct_N2,shifts_01_100_Direct_N3,shifts_01_10_Direct_N2,shifts_01_10_Direct_N3,shifts_01_50_Direct_N2,shifts_01_50_Direct_N3,shifts_10_100_Direct_N2,shifts_10_100_Direct_N3,shifts_10_10_Direct_N2,shifts_10_10_Direct_N3,shifts_10_50_Direct_N2,shifts_10_50_Direct_N3,shifts_1_100_Direct_N2,shifts_1_100_Direct_N3,shifts_1_10_Direct_N2,shifts_1_10_Direct_N3,shifts_1_50_Direct_N2,shifts_1_50_Direct_N3
1,-0.7474771966887729,0.07650217492714086,-0.27996073839468916,0.08519748808867614,-0.5785540018895069,0.08467359379829491,-6.810564658326108,3.631501731512659,9.691750980137616,8.417038966943313,-6.370184200436491,2.900907207339393,-4.584093819622761,0.8341567973156492,-2.378757089501521,0.44483007282660947,-3.995448932320076,0.8565868446329924
2,0.17161846411471676,1.1666888193480602,0.7975090195569557,0.5743237117693615,0.4852975520004167,1.055484404397317,8.525712190893428,9.720502549684815,9.771328939634847,9.78051396327057,9.349988025975215,9.863119307448963,4.9682299145177415,6.619067067256916,6.636712184233963,4.961346101596456,4.751799135256027,6.813532685983775
3,1.7075104440410294,1.2076610980260842,1.1632048312611385,0.8376784417817,1.5360352484997353,1.2140473233402873,9.955770807446125,9.526541423357676,9.768982882210453,9.778064964547514,9.937267436901159,9.800607662714658,7.591871880916419,6.6567255454568155,7.515957658469899,6.72026687679458,7.514545700628427,7.035842408800344
4,1.9293787987329574,1.3645806540847747,1.4585856221654043,1.050396025140314,1.7059567926957122,1.3482991765886894,9.949395349717022,9.753569077266926,9.762799282797152,9.771610038547147,9.925873563162465,9.765515327524646,7.913812244296761,7.019554821263848,7.550555135023605,6.934482952303357,7.653445984284837,7.332172107229925
5,1.9943749738619954,1.410550125309835,1.3526212643317719,0.9740861132753177,1.8211378179906816,1.4457233318793106,9.949594387899785,9.86866803023151,9.75646912331544,9.765002121653781,9.927986092507957,9.853566489620624,8.08196099483341,7.2899626144785525,7.52630218324757,6.881526775363105,7.912235784408327,7.577130071977582
6,2.0198800968875052,1.4285889870841644,0.10915219608336833,-0.19349446940678086,1.973894637546727,1.5600072887185006,9.94349075777989,9.86509649727968,9.74935821307839,9.757579195893639,9.918318823212568,9.813888091784698,8.106056682463601,7.365922106960174,5.158295017582237,-0.7770065247108936,7.874614862826767,7.5611345277462965
7,0.017776525838299237,0.9966047510178749,-0.6012958287261545,-0.8660427454614101,-0.18082367286874232,1.3888630503663668,7.7603031423509305,7.16523420514856,9.745105100345079,9.670462225610029,9.12271212874706,9.724394200910753,2.2956869956984405,5.818550313375616,-4.3582829194695,-5.978082748306625,3.052226168286673,6.862702978031151
8,-0.6559685801817811,-0.9278862551941927,-0.5538756319897225,-0.797743722900518,-0.6974772476197332,0.1718683512709246,-6.188681333495234,-9.240507598428344,9.746810299688157,-8.829497469647896,-6.097922654975712,-1.974900051734999,-4.0059324915919134,-5.724753690819385,-3.703885774207091,-5.501241692742012,-4.12234638073346,1.273546097400904
9,-0.6762807828008514,-0.9566184448026213,-0.555401605096682,-0.7999415727373475,-0.68318708306756,-1.0801331744968645,-6.2771612239119525,-9.293466441056047,5.194504329900547,-9.046555293076674,-6.368206716617551,-9.323423013411741,-4.167494953803605,-5.958166578287623,-3.777017612419963,-5.322880712361652,-4.2907543692337375,-6.095245148952963
10,-0.7020337913053865,-0.993046809427396,-0.500132685020905,-0.7203380814200716,-0.6926116496143455,-1.0952867631222456,-6.680909683548257,-9.584932581465624,-6.31851839861823,-9.293759184929193,-6.631084131424773,-9.387060101014557,-4.365564233402618,-6.280948788392035,-3.7101831579839453,-5.607958036715155,-4.445071285080509,-6.299103447523207
11,-0.6977092696935211,-0.3264697056038961,-0.45889505793298757,-0.6207751534097333,-0.646949029635713,-1.0228869702955758,-6.841912369625248,-1.3899037068709503,-6.195403923089217,-8.990784125895356,-6.752115024288623,-9.69674693903685,-4.389809057034846,-2.661716251188333,-3.467763967597888,-3.920709197160301,-4.305005020078229,-6.508197705182438
12,0.17985123974522005,0.9331787307098589,-0.524623675730845,0.7556123067886197,-0.6067027997708008,0.41570258628244394,-7.0045558741114515,9.885487037042129,-7.140280703113229,9.734979369804812,-6.8890445943145515,8.727785440221762,-4.374166447969776,6.768253653279641,-4.0039278360470085,6.33274127466392,-4.1760508586314815,2.292125821628212
13,1.100397537611737,0.7782718420113253,-0.11561542038407216,0.698747986367371,0.2902996494234252,0.8862986205377109,9.451901184458626,9.722849828487776,-7.209749465232752,9.838914417951178,-6.904271998921744,9.902764886896584,4.839979068536799,6.202714804855616,-0.6263056577647237,6.252397433303113,3.4695817501397213,6.793820692593709
14,1.068875962278622,0.7559777585923082,0.9948670989518125,0.716450532900805,1.102302501283319,0.8711222450806789,9.978911087116337,9.69702881195025,-7.570268959498812,9.86139111416535,9.787120470562304,9.809306912741949,7.430956390321125,6.395673919451225,7.903891938646144,6.557799464655597,7.266599930494509,6.619326893741215
15,0.9413141881140604,0.8889197893696151,1.1474985704418155,0.8263676255473096,1.2588741758322985,0.9949153379248316,9.983008002660767,9.806128003619012,-7.891029439887237,9.882259606802771,9.96213205755012,9.896544507910583,7.6670917624565,6.773700348885622,8.092191354203749,6.910246027046782,7.689688150093929,7.152478328083987
16,-0.7136011235782271,1.0094091300452743,1.1038767481541631,0.7949535021362322,0.5405747803995568,0.8884347084619568,8.654575851492988,9.949698691879235,-7.887291442013929,9.883661543942797,9.974865012773966,9.915786753413835,4.627884398152312,7.0835347464495495,8.124501979480163,6.943055635647286,5.664329198052863,7.221200258821866
17,-0.7076785376453273,-0.5903243224175284,0.010739757274210683,0.8517077256271389,-0.5907484088009426,-0.6369563349638541,-7.851234117314087,4.07077850162745,-7.943449078443038,7.5322227771437555,8.242262661050923,7.272564912275106,-4.830592134004617,-1.8673059515137183,-0.10700771414337235,7.019344842413082,-4.232091480194761,-0.8005172065401055
18,-0.6645599575445468,-0.9400390033729074,-0.5198679768512072,0.7032569148606652,-0.6179662062495208,-0.9772050055567338,-7.472051832899007,-9.791038977370656,-7.323403124449924,-9.643676240993639,-7.250377497717871,-9.927677993529175,-4.56373024180116,-6.532644537147125,-3.9963115191776186,4.5305986471194215,-4.243098273783407,-6.899878767169174
19,-0.573066769457749,-0.8106192807909033,-0.4803074626668373,-0.6917839335669774,-0.5428736088308797,-0.8585117578401856,-6.885661565831217,-9.637047233148127,-6.537535953779003,-9.302818842387527,-6.3236922149804276,-9.690380145273837,-4.022807409086665,-6.070866565001381,-3.642246186525907,-5.558539751931403,-3.6334575481404174,-6.04253219869515
20,-0.4940664715132182,-0.6988711074276872,-0.4519509911623268,-0.6509422791597053,-0.43745861359423643,-0.6916833424476186,-6.188175259519966,-9.354689109570762,-6.155426379287249,-9.415331224361056,-5.595081562751499,-9.3333741568588,-3.5050278429569857,-5.453376904451719,-3.4243206986394585,-5.408847314556589,-2.9957578504842717,-5.202503562491951
21,-0.46630158450536274,-0.6595968833109332,-0.42707523662733493,-0.6151138803521701,-0.4125353947502789,-0.6523509480389548,-5.830579659649632,-9.247919249771904,-6.115135973110584,-9.313181544809066,-5.510475871535036,-9.124079587890144,-3.3517253636282858,-5.226610379914681,-3.2342982573552077,-5.459731571640119,-2.9338246199876066,-5.287061138475844
22,-0.4801378774897191,-0.6791687141438454,-0.3736703678100785,-0.5381951707887176,-0.4349547940874228,-0.6878769833140651,-5.749094343582496,-9.098595074339306,-5.5273565297213505,-8.653387535606413,-5.614456741021485,-9.037719242736706,-3.3805971884851704,-5.263838718515365,-2.825978651631884,-4.850639455528549,-3.122475655798771,-5.373266538129979
23,-0.5354434380799356,-0.7574000060957401,-0.32182926196397327,-0.4635287395749312,-0.502156787998981,-0.7940141436933817,-5.901435034091332,-9.018550867981878,-4.637642410765668,-8.804601416165202,-6.151851357133453,-9.152627478604531,-3.5464485685171496,-5.390215707276022,-2.458587193105644,-4.168911605591057,-3.55531691984812,-5.452369343647457
24,-0.6229625821824978,-0.8811983301810536,-0.24354123814064121,-0.35077097235020294,-0.5535273259958201,-0.8750380928486953,-6.181800554770784,-9.24395061191078,-4.156353051105489,-7.69192942290531,-6.301110996286435,-9.39314104069581,-3.9434330133885394,-5.648246701223746,-1.92888078101735,-2.9480944746243174,-3.7864127390297555,-5.810242813944701


==> experiments/tou_prices_summary.csv <==
Hour,Prices_Rounding_N2_0.1_10,Prices_Direct_N2_0.1_10,Prices_Rounding_N3_0.1_10,Prices_Direct_N3_0.1_10,Prices_Indirect_0.1_10,Prices_Rounding_N2_0.1_50,Prices_Direct_N2_0.1_50,Prices_Rounding_N3_0.1_50,Prices_Direct_N3_0.1_50,Prices_Indirect_0.1_50,Prices_Rounding_N2_0.1_100,Prices_Direct_N2_0.1_100,Prices_Rounding_N3_0.1_100,Prices_Direct_N3_0.1_100,Prices_Indirect_0.1_100,Prices_Rounding_N2_1.0_10,Prices_Direct_N2_1.0_10,Prices_Rounding_N3_1.0_10,Prices_Direct_N3_1.0_10,Prices_Indirect_1.0_10,Prices_Rounding_N2_1.0_50,Prices_Direct_N2_1.0_50,Prices_Rounding_N3_1.0_50,Prices_Direct_N3_1.0_50,Prices_Indirect_1.0_50,Prices_Rounding_N2_1.0_100,Prices_Direct_N2_1.0_100,Prices_Rounding_N3_1.0_100,Prices_Direct_N3_1.0_100,Prices_Indirect_1.0_100,Prices_Rounding_N2_10.0_10,Prices_Direct_N2_10.0_10,Prices_Rounding_N3_10.0_10,Prices_Direct_N3_10.0_10,Prices_Indirect_10.0_10,Prices_Rounding_N2_10.0_50,Prices_Direct_N2_10.0_50,Prices_Rounding_N3_10.0_50,Prices_Direct_N3_10.0_50,Prices_Indirect_10.0_50,Prices_Rounding_N2_10.0_100,Prices_Direct_N2_10.0_100,Prices_Rounding_N3_10.0_100,Prices_Direct_N3_10.0_100,Prices_Indirect_10.0_100
1,0.16570996637999266,0.16528731061103347,0.1693960195761876,0.16875196408677653,0.155115,0.17159044163254247,0.165591588185015,0.12963464344760195,0.176201950625979,0.171073,0.16769815480507475,0.17099920023626844,0.17448787058368173,0.1282786568011054,0.150893,0.16407971841920177,0.16407971841920177,0.16924403461305187,0.13390452356167698,0.15213,0.1668282261150232,0.1654503156569037,0.13067981910129878,0.17597792813745092,0.150846,0.16925149409689647,0.16753710763743843,0.1748591217390999,0.128501618203921,0.155298,0.16459144729934838,0.1367375802883976,0.16896120793798966,0.13243561449929747,0.151276,0.1673905159613292,0.1654763382021195,0.17522794052880958,0.17522794052880952,0.153413,0.16861603334554717,0.16861603334554714,0.17493907560641075,0.17493907560641075,0.154765
2,0.1250531179055991,0.12453890034594631,0.1338788328947842,0.13256059197888498,0.127605,0.17159044163254247,0.12272664679076034,0.12963464344760195,0.1281354728220334,0.121364,0.12079887967800623,0.17099920023626844,0.1277812381220821,0.1282786568011054,0.146296,0.12702336017919072,0.12702336017919072,0.13395615311198206,0.13390452356167698,0.134336,0.1668282261150232,0.12301068168601637,0.13067981910129878,0.12833712919214726,0.140772,0.16925149409689647,0.12121731057946437,0.12775955153584367,0.128501618203921,0.140948,0.12526187300352737,0.1367375802883976,0.1329934771500066,0.13243561449929747,0.13555,0.1673905159613292,0.12239668433368821,0.12741745625292988,0.12741745625292994,0.139534,0.16861603334554717,0.16861603334554714,0.128014798562478,0.128014798562478,0.138741
3,0.1250531179055991,0.12453890034594631,0.1338788328947842,0.13256059197888498,0.129721,0.17159044163254247,0.12272664679076034,0.12963464344760195,0.1281354728220334,0.172673,0.12079887967800623,0.1134465035364427,0.1277812381220821,0.1282786568011054,0.135348,0.12702336017919072,0.12702336017919072,0.13395615311198206,0.13390452356167698,0.131317,0.12133269526146834,0.12301068168601637,0.13067981910129878,0.12833712919214726,0.143454,0.11577567204008231,0.12121731057946437,0.12775955153584367,0.128501618203921,0.130865,0.12526187300352737,0.1367375802883976,0.1329934771500066,0.13243561449929747,0.131808,0.12033305742633822,0.12239668433368821,0.12741745625292988,0.12741745625292994,0.134821,0.11710736425731065,0.11710736425731069,0.128014798562478,0.128014798562478,0.129893
4,0.1250531179055991,0.12453890034594631,0.1338788328947842,0.13256059197888498,0.130476,0.11134704159894955,0.12272664679076034,0.12963464344760195,0.1281354728220334,0.102239,0.12079887967800623,0.1134465035364427,0.1277812381220821,0.1282786568011054,0.106371,0.12702336017919072,0.12702336017919072,0.13395615311198206,0.13390452356167698,0.128946,0.12133269526146834,0.12301068168601637,0.13067981910129878,0.12833712919214726,0.112043,0.11577567204008231,0.12121731057946437,0.12775955153584367,0.128501618203921,0.114099,0.12526187300352737,0.1367375802883976,0.1329934771500066,0.13243561449929747,0.126879,0.12033305742633822,0.12239668433368821,0.12741745625292988,0.12741745625292994,0.117113,0.11710736425731065,0.11710736425731069,0.128014798562478,0.128014798562478,0.118601
5,0.1250531179055991,0.12453890034594631,0.1338788328947842,0.13256059197888498,0.128592,0.11134704159894955,0.12272664679076034,0.12963464344760195,0.1281354728220334,0.106548,0.12079887967800623,0.1134465035364427,0.1277812381220821,0.1282786568011054,0.096008,0.12702336017919072,0.12702336017919072,0.13395615311198206,0.13390452356167698,0.126712,0.12133269526146834,0.12301068168601637,0.13067981910129878,0.12833712919214726,0.120891,0.11577567204008231,0.12121731057946437,0.12775955153584367,0.128501618203921,0.111206,0.12526187300352737,0.1367375802883976,0.1329934771500066,0.13243561449929747,0.123874,0.12033305742633822,0.12239668433368821,0.12741745625292988,0.12741745625292994,0.121329,0.11710736425731065,0.11710736425731069,0.128014798562478,0.128014798562478,0.115926
6,0.1250531179055991,0.12453890034594631,0.1338788328947842,0.13256059197888498,0.132983,0.11134704159894955,0.12272664679076034,0.12963464344760195,0.1281354728220334,0.155036,0.12079887967800623,0.1134465035364427,0.12778123812208206,0.1282786568011054,0.142397,0.12702336017919072,0.12702336017919072,0.13395615311198206,0.1675689571680111,0.131187,0.12133269526146834,0.12301068168601637,0.13067981910129878,0.12833712919214726,0.135505,0.11577567204008231,0.12121731057946437,0.12775955153584367,0.128501618203921,0.129257,0.12526187300352737,0.1367375802883976,0.1329934771500066,0.13243561449929747,0.129174,0.12033305742633822,0.12239668433368821,0.12741745625292988,0.12741745625292994,0.128621,0.11710736425731065,0.11710736425731069,0.128014798562478,0.128014798562478,0.12487
7,0.16570996637999266,0.16528731061103347,0.1338788328947842,0.16875196408677653,0.146419,0.11134704159894955,0.165591588185015,0.12963464344760195,0.1281354728220334,0.13789,0.16769815480507475,0.17099920023626844,0.17448787058368173,0.1282786568011054,0.152249,0.16407971841920177,0.16407971841920177,0.13395615311198206,0.1675689571680111,0.141389,0.12133269526146834,0.1654503156569037,0.13067981910129878,0.12833712919214726,0.135595,0.16925149409689647,0.16753710763743843,0.12775955153584367,0.128501618203921,0.145109,0.16459144729934838,0.1367375802883976,0.1329934771500066,0.13243561449929747,0.137837,0.12033305742633822,0.1654763382021195,0.12741745625292988,0.12741745625292994,0.134208,0.16861603334554717,0.16861603334554717,0.128014798562478,0.128014798562478,0.138299
8,0.16570996637999266,0.16528731061103347,0.1693960195761876,0.16875196408677653,0.153745,0.17159044163254247,0.165591588185015,0.12963464344760195,0.1281354728220334,0.149216,0.16769815480507475,0.17099920023626844,0.17448787058368173,0.1750999617237328,0.157252,0.16407971841920177,0.16407971841920177,0.16924403461305187,0.1675689571680111,0.15766,0.1668282261150232,0.1654503156569037,0.1728306506866447,0.1283371291921472,0.150826,0.16925149409689647,0.16753710763743843,0.1748591217390999,0.17484898981145977,0.159146,0.16459144729934838,0.1367375802883976,0.16896120793798966,0.1707844506381828,0.160821,0.1673905159613292,0.1654763382021195,0.17522794052880958,0.17522794052880952,0.16125,0.16861603334554717,0.16861603334554714,0.17493907560641075,0.17493907560641075,0.163293
9,0.16570996637999266,0.16528731061103347,0.1693960195761876,0.16875196408677653,0.164384,0.17159044163254247,0.165591588185015,0.17454427205845086,0.176201950625979,0.168867,0.16769815480507475,0.17099920023626844,0.17448787058368173,0.1750999617237328,0.17791,0.16407971841920177,0.16407971841920177,0.16924403461305187,0.1675689571680111,0.171175,0.1668282261150232,0.1654503156569037,0.1728306506866447,0.17597792813745092,0.177776,0.16925149409689647,0.16753710763743843,0.1748591217390999,0.17484898981145977,0.178709,0.16459144729934838,0.16102329081384464,0.16896120793798966,0.1707844506381828,0.174566,0.1673905159613292,0.1654763382021195,0.17522794052880958,0.17522794052880952,0.17954,0.16861603334554717,0.16861603334554714,0.17493907560641075,0.17493907560641075,0.182298
10,0.16570996637999266,0.16528731061103347,0.1693960195761876,0.16875196408677653,0.159921,0.17159044163254247,0.165591588185015,0.17454427205845086,0.176201950625979,0.170672,0.16769815480507475,0.17099920023626844,0.17448787058368173,0.1750999617237328,0.162047,0.16407971841920177,0.16407971841920177,0.16924403461305187,0.1675689571680111,0.162941,0.1668282261150232,0.1654503156569037,0.1728306506866447,0.17597792813745092,0.170377,0.16925149409689647,0.16753710763743843,0.1748591217390999,0.17484898981145977,0.173644,0.16459144729934838,0.16102329081384464,0.16896120793798966,0.1707844506381828,0.166364,0.1673905159613292,0.1654763382021195,0.17522794052880958,0.17522794052880952,0.171234,0.16861603334554717,0.16861603334554714,0.17493907560641075,0.17493907560641075,0.173262
11,0.16570996637999266,0.16528731061103347,0.1338788328947842,0.16875196408677653,0.137276,0.17159044163254247,0.165591588185015,0.17454427205845086,0.176201950625979,0.135274,0.16769815480507475,0.17099920023626844,0.1277812381220821,0.1750999617237328,0.175408,0.16407971841920177,0.16407971841920177,0.13395615311198206,0.1675689571680111,0.147226,0.1668282261150232,0.1654503156569037,0.1728306506866447,0.17597792813745092,0.154825,0.16925149409689647,0.16753710763743843,0.1748591217390999,0.17484898981145977,0.160199,0.16459144729934838,0.16102329081384464,0.16896120793798966,0.1707844506381828,0.151947,0.1673905159613292,0.1654763382021195,0.17522794052880958,0.17522794052880952,0.155404,0.16861603334554717,0.16861603334554714,0.17493907560641075,0.17493907560641075,0.155825
12,0.16570996637999266,0.16528731061103347,0.1338788328947842,0.13256059197888498,0.148125,0.17159044163254247,0.165591588185015,0.17454427205845086,0.1281354728220334,0.171732,0.16769815480507475,0.1134465035364427,0.1277812381220821,0.1282786568011054,0.144971,0.16407971841920177,0.16407971841920177,0.13395615311198206,0.13390452356167698,0.145926,0.1668282261150232,0.1654503156569037,0.13067981910129878,0.12833712919214726,0.149288,0.16925149409689647,0.16753710763743843,0.12775955153584367,0.128501618203921,0.144831,0.16459144729934838,0.16102329081384464,0.1329934771500066,0.13243561449929747,0.143828,0.1673905159613292,0.1654763382021195,0.12741745625292988,0.1274174562529299,0.145612,0.16861603334554717,0.16861603334554714,0.128014798562478,0.128014798562478,0.143676
13,0.1250531179055991,0.16528731061103347,0.1338788328947842,0.13256059197888498,0.144378,0.11134704159894955,0.165591588185015,0.12963464344760195,0.1281354728220334,0.143132,0.12079887967800623,0.1134465035364427,0.1277812381220821,0.1282786568011054,0.114037,0.16407971841920177,0.16407971841920177,0.13395615311198206,0.13390452356167698,0.140322,0.1668282261150232,0.1654503156569037,0.13067981910129878,0.12833712919214726,0.137944,0.11577567204008231,0.12121731057946437,0.12775955153584367,0.128501618203921,0.124922,0.16459144729934838,0.16102329081384464,0.1329934771500066,0.13243561449929747,0.138438,0.1673905159613292,0.1654763382021195,0.12741745625292988,0.12741745625292994,0.137385,0.11710736425731065,0.11710736425731069,0.128014798562478,0.128014798562478,0.130555
14,0.1250531179055991,0.12453890034594631,0.1338788328947842,0.13256059197888498,0.131485,0.11134704159894955,0.12272664679076034,0.12963464344760195,0.1281354728220334,0.088711,0.12079887967800623,0.1134465035364427,0.1277812381220821,0.1282786568011054,0.121703,0.12702336017919072,0.12702336017919072,0.13395615311198206,0.13390452356167698,0.128715,0.12133269526146834,0.12301068168601637,0.13067981910129878,0.12833712919214726,0.113526,0.11577567204008231,0.12121731057946437,0.12775955153584367,0.128501618203921,0.120095,0.12526187300352737,0.16102329081384464,0.1329934771500066,0.13243561449929747,0.128782,0.12033305742633822,0.12239668433368821,0.12741745625292988,0.12741745625292994,0.120957,0.11710736425731065,0.11710736425731069,0.128014798562478,0.128014798562478,0.120183
15,0.1250531179055991,0.12453890034594631,0.1338788328947842,0.13256059197888498,0.133102,0.11134704159894955,0.12272664679076034,0.12963464344760195,0.1281354728220334,0.09656,0.12079887967800623,0.1134465035364427,0.1277812381220821,0.1282786568011054,0.117987,0.12702336017919072,0.12702336017919072,0.13395615311198206,0.13390452356167698,0.128547,0.12133269526146834,0.12301068168601637,0.13067981910129878,0.12833712919214726,0.112004,0.11577567204008231,0.12121731057946437,0.12775955153584367,0.128501618203921,0.124049,0.12526187300352737,0.16102329081384464,0.1329934771500066,0.13243561449929747,0.128821,0.12033305742633822,0.12239668433368821,0.12741745625292988,0.12741745625292994,0.111321,0.11710736425731065,0.11710736425731069,0.128014798562478,0.128014798562478,0.12521
16,0.16570996637999266,0.12453890034594631,0.1338788328947842,0.13256059197888498,0.139078,0.11134704159894955,0.12272664679076034,0.12963464344760195,0.1281354728220334,0.124393,0.16769815480507475,0.17099920023626844,0.1277812381220821,0.1282786568011054,0.150374,0.12702336017919072,0.12702336017919072,0.13395615311198206,0.13390452356167698,0.134068,0.12133269526146834,0.12301068168601637,0.13067981910129878,0.12833712919214726,0.132308,0.11577567204008231,0.16753710763743843,0.12775955153584367,0.128501618203921,0.139835,0.12526187300352737,0.16102329081384464,0.1329934771500066,0.13243561449929747,0.133883,0.12033305742633822,0.12239668433368821,0.12741745625292988,0.12741745625292994,0.134312,0.11710736425731065,0.11710736425731069,0.128014798562478,0.128014798562478,0.134167
17,0.16570996637999266,0.16528731061103347,0.1693960195761876,0.13256059197888498,0.144962,0.17159044163254247,0.165591588185015,0.17454427205845086,0.176201950625979,0.157952,0.16769815480507475,0.17099920023626844,0.1277812381220821,0.1750999617237328,0.173495,0.16407971841920177,0.16407971841920177,0.16924403461305187,0.13390452356167698,0.143523,0.1668282261150232,0.1654503156569037,0.1728306506866447,0.17597792813745092,0.151106,0.16925149409689647,0.16753710763743843,0.12775955153584367,0.17484898981145977,0.150894,0.16459144729934838,0.16102329081384464,0.1329934771500066,0.1707844506381828,0.142687,0.1673905159613292,0.1654763382021195,0.12741745625292988,0.12741745625292994,0.14595,0.16861603334554717,0.16861603334554714,0.128014798562478,0.128014798562478,0.143859
18,0.16570996637999266,0.16528731061103347,0.1693960195761876,0.13256059197888498,0.160049,0.17159044163254247,0.165591588185015,0.17454427205845086,0.176201950625979,0.215644,0.16769815480507475,0.17099920023626844,0.17448787058368173,0.1750999617237328,0.169532,0.16407971841920177,0.16407971841920177,0.16924403461305187,0.13390452356167698,0.160103,0.1668282261150232,0.1654503156569037,0.1728306506866447,0.17597792813745092,0.172468,0.16925149409689647,0.16753710763743843,0.1748591217390999,0.17484898981145977,0.165677,0.16459144729934838,0.16102329081384464,0.16896120793798966,0.1707844506381828,0.159833,0.1673905159613292,0.1654763382021195,0.17522794052880958,0.17522794052880952,0.164147,0.16861603334554717,0.16861603334554714,0.17493907560641075,0.17493907560641075,0.162791
19,0.16570996637999266,0.16528731061103347,0.1693960195761876,0.16875196408677653,0.174984,0.17159044163254247,0.165591588185015,0.17454427205845086,0.176201950625979,0.137147,0.16769815480507475,0.17099920023626844,0.17448787058368173,0.1750999617237328,0.185585,0.16407971841920177,0.16407971841920177,0.16924403461305187,0.1675689571680111,0.176856,0.1668282261150232,0.1654503156569037,0.1728306506866447,0.17597792813745092,0.175692,0.16925149409689647,0.16753710763743843,0.1748591217390999,0.17484898981145977,0.181664,0.16459144729934838,0.16102329081384464,0.16896120793798966,0.1707844506381828,0.17788,0.1673905159613292,0.1654763382021195,0.17522794052880958,0.17522794052880952,0.180404,0.16861603334554717,0.16861603334554714,0.17493907560641075,0.17493907560641075,0.185965
20,0.16570996637999266,0.16528731061103347,0.1693960195761876,0.16875196408677653,0.195792,0.17159044163254247,0.165591588185015,0.17454427205845086,0.176201950625979,0.224232,0.16769815480507475,0.17099920023626844,0.17448787058368173,0.1750999617237328,0.160855,0.16407971841920177,0.16407971841920177,0.16924403461305187,0.1675689571680111,0.19383,0.1668282261150232,0.1654503156569037,0.1728306506866447,0.17597792813745092,0.195498,0.16925149409689647,0.16753710763743843,0.1748591217390999,0.17484898981145977,0.184202,0.16459144729934838,0.16102329081384464,0.16896120793798966,0.1707844506381828,0.185845,0.1673905159613292,0.1654763382021195,0.17522794052880958,0.17522794052880952,0.191825,0.16861603334554717,0.16861603334554714,0.17493907560641075,0.17493907560641075,0.185106
21,0.16570996637999266,0.16528731061103347,0.1693960195761876,0.16875196408677653,0.191456,0.17159044163254247,0.165591588185015,0.17454427205845086,0.176201950625979,0.199563,0.16769815480507475,0.17099920023626844,0.17448787058368173,0.1750999617237328,0.193509,0.16407971841920177,0.16407971841920177,0.16924403461305187,0.1675689571680111,0.18903,0.1668282261150232,0.1654503156569037,0.1728306506866447,0.17597792813745092,0.192929,0.16925149409689647,0.16753710763743843,0.1748591217390999,0.17484898981145977,0.187073,0.16459144729934838,0.16102329081384464,0.16896120793798966,0.1707844506381828,0.187692,0.1673905159613292,0.1654763382021195,0.17522794052880958,0.17522794052880952,0.189196,0.16861603334554717,0.16861603334554714,0.17493907560641075,0.17493907560641075,0.18612
22,0.16570996637999266,0.16528731061103347,0.1693960195761876,0.16875196408677653,0.183862,0.17159044163254247,0.165591588185015,0.17454427205845086,0.176201950625979,0.182233,0.16769815480507475,0.17099920023626844,0.17448787058368173,0.1750999617237328,0.171626,0.16407971841920177,0.16407971841920177,0.16924403461305187,0.1675689571680111,0.178738,0.1668282261150232,0.1654503156569037,0.1728306506866447,0.17597792813745092,0.185945,0.16925149409689647,0.16753710763743843,0.1748591217390999,0.17484898981145977,0.17709,0.16459144729934838,0.16102329081384464,0.16896120793798966,0.1707844506381828,0.177731,0.1673905159613292,0.1654763382021195,0.17522794052880958,0.17522794052880952,0.182718,0.16861603334554717,0.16861603334554714,0.17493907560641075,0.17493907560641075,0.179683
23,0.16570996637999266,0.16528731061103347,0.1693960195761876,0.16875196408677653,0.172364,0.17159044163254247,0.165591588185015,0.17454427205845086,0.176201950625979,0.175958,0.16769815480507475,0.17099920023626844,0.17448787058368173,0.1750999617237328,0.175292,0.16407971841920177,0.16407971841920177,0.16924403461305187,0.1675689571680111,0.17548,0.1668282261150232,0.1654503156569037,0.1728306506866447,0.17597792813745092,0.171107,0.16925149409689647,0.16753710763743843,0.1748591217390999,0.17484898981145977,0.173994,0.16459144729934838,0.16102329081384464,0.16896120793798966,0.1707844506381828,0.177158,0.1673905159613292,0.1654763382021195,0.17522794052880958,0.17522794052880952,0.173265,0.16861603334554717,0.16861603334554714,0.17493907560641075,0.17493907560641075,0.17475
24,0.16570996637999266,0.16528731061103347,0.1693960195761876,0.16875196408677653,0.161623,0.17159044163254247,0.165591588185015,0.17454427205845086,0.176201950625979,0.138339,0.16769815480507475,0.17099920023626844,0.17448787058368173,0.1750999617237328,0.166181,0.16407971841920177,0.16407971841920177,0.16924403461305187,0.1675689571680111,0.161199,0.1668282261150232,0.1654503156569037,0.1728306506866447,0.17597792813745092,0.157856,0.16925149409689647,0.16753710763743843,0.1748591217390999,0.17484898981145977,0.165337,0.16459144729934838,0.16102329081384464,0.16896120793798966,0.1707844506381828,0.16259,0.1673905159613292,0.1654763382021195,0.17522794052880958,0.17522794052880952,0.161797,0.16861603334554717,0.16861603334554714,0.17493907560641075,0.17493907560641075,0.1666


==> experiments/tou_shifts_summary.csv <==
Hour,shifts_01_100_Direct_N2,shifts_01_100_Direct_N3,shifts_01_10_Direct_N2,shifts_01_10_Direct_N3,shifts_01_50_Direct_N2,shifts_01_50_Direct_N3,shifts_10_100_Direct_N2,shifts_10_100_Direct_N3,shifts_10_10_Direct_N2,shifts_10_10_Direct_N3,shifts_10_50_Direct_N2,shifts_10_50_Direct_N3,shifts_1_100_Direct_N2,shifts_1_100_Direct_N3,shifts_1_10_Direct_N2,shifts_1_10_Direct_N3,shifts_1_50_Direct_N2,shifts_1_50_Direct_N3
1,-0.822146386987668,1.003270972895889,-0.2624391520555527,-0.34963448681140347,-0.5238635820365815,-0.8811493642162648,-5.466908961657489,-8.011171661063672,9.723040544633374,8.96109616743013,-4.96830084956671,-7.60770067325919,-4.020486629337792,6.176696370825968,-2.04716141860036,2.9199179191821547,-3.4623571032489306,-5.5839469263791806
2,-0.9071822348658861,1.1070408114332775,0.7038405425074677,0.46884568279788236,1.2091080459114465,1.0168723523365153,-5.624567299403809,9.550224127741552,9.736582055990192,9.457568990626514,9.913520457028905,9.793566866882419,7.238372725306114,6.409341351301187,5.959041430639845,4.196395915348022,7.31390722762729,6.757565210629997
3,1.8780820997768863,1.1459183457695883,1.0265849029983032,0.6838337247262605,1.3907494865540664,1.1696346796178756,9.859751177662481,9.16151632226387,9.734625424817573,9.766440718015238,9.921551651212532,9.706415238854081,7.343434499472327,6.46484739089068,7.223320526696233,5.780000684300672,7.306121553298138,6.935684889943654
4,2.1221139807577827,1.2948152493724114,1.2872728338154873,0.8574844361299021,1.5445414289146226,1.29897529125916,9.914196399889288,9.32746664891919,9.729468252088004,9.760333065582953,9.895554496134046,9.711548486318154,7.681485546336752,6.851128156926828,7.2514608733328165,6.283893462884491,7.5003869769983,7.247957172874967
5,2.193602944992124,1.3384344903235554,1.1937541283524313,0.7951893015515539,1.6561454754320295,1.3928354468475557,9.950728466073295,9.604648082250959,9.724188847056904,9.754080653133327,9.912927238969305,9.796727193212122,7.848215271300555,7.122814214896081,7.231734392157848,6.286117940087285,7.762343314326816,7.4830457542226725
6,2.221655900787497,1.3555510991783017,1.1920662421826302,0.7940649586131023,1.7870632339409542,1.5029386336617994,9.945301736416681,9.741503406367645,9.718258289479385,9.747057079110785,9.903921041836906,9.767545601027662,7.883003567044098,7.202939341164718,7.173157714579908,-5.985797165720446,7.733342161158782,7.477216799259439
7,-0.9136654132831004,1.1149522792947684,-0.5306728471538469,-0.7069887519683252,-0.7955046468058427,1.3380552452262617,-5.735919048884609,9.569821020126652,9.71471115850631,9.74285620311702,-5.980260032785463,9.612551063009342,-4.308592986564829,6.479577806458579,-3.76864297937944,-5.299961709912448,-4.650841282614371,6.775444349947324
8,-0.7214965226536941,-0.8804472411720509,-0.4888222145492113,-0.6512332584040273,-0.6316065502990139,1.0623752619676698,-4.698034573525871,-8.01254901610724,9.716133308772331,-8.469459033027645,-4.689785596432333,-8.259737533070403,-3.479135273232661,-5.543082384805467,-3.280129726569349,-4.877528818767052,-3.6060622499188244,6.05481760133162
9,-0.7438378115505445,-0.9077104719096125,-0.4901689601188052,-0.653027459811861,-0.618672200122314,-1.0406194178964496,-4.784302808484066,-8.158365494936797,-5.339581726568165,-8.482823046854136,-4.929756918128111,-8.32435830133614,-3.6293428047445935,-5.6893634916074225,-3.333022193236544,-4.729412191846106,-3.750065140864789,-5.966157421906332
10,-0.7721634153145905,-0.9422764038379612,-0.44139144699707294,-0.5880436316190235,-0.6273517817109264,-1.0552186533858436,-4.9958813078612385,-8.657632204086113,-5.598721003995969,-8.748002537155447,-5.116351672427931,-8.727293379293517,-3.7507219559173772,-6.0190797637733064,-3.1826854011273307,-4.962973323001303,-3.8418334485819536,-6.164516326627053
11,-0.7674068958723976,-0.9364719899718249,-0.4049972331489965,-0.5395574504146928,-0.5858830626917766,-0.9854674115519775,-5.164059127518946,-8.720224026312453,-5.506583464147079,-8.576896016771364,-4.972278744716775,-8.978569488681142,-3.8131755953867117,-6.032613716630496,-2.9715528662354957,-4.696348749668774,-3.6933000597361514,-6.2681067497405145
12,1.4512235865701801,0.8854691346357392,-0.46300593881417595,0.6168395322449038,-0.5494067750668973,0.9241135423820248,-5.186898203972951,9.806345886465044,-6.310959563802877,9.803290142942735,-5.065050975491723,9.795762943503506,-3.766499815787316,6.565807425322214,-3.435832438535801,5.346749761556072,-3.598935847586646,6.565672527302335
13,1.210321685140745,0.7384819989766763,-0.4281619879876374,0.570418688519976,-0.5076488073531588,0.8538757782737854,9.95817096555031,9.369265231050894,-6.378490671049988,9.824016484501636,-4.992510771980152,9.708648478954947,7.001063999561684,5.976458102928077,-3.2432171105484904,5.229081099043318,-3.451808769138087,6.583652142629823
14,1.1756512638871084,0.7173277204843652,0.8780186574417401,0.5848700552130843,0.9979123480446058,0.8392545895407072,9.954238082311507,9.440251368873454,-6.776627840338015,9.845283939511102,9.935458597921592,9.62364310659953,7.17264126202813,6.150758862574686,7.335477462701284,5.3565362837487385,6.99344671813276,6.397666571989823
15,1.382394735808946,0.8434729712012937,1.012723363047348,0.6746002083678762,1.1397232783123452,0.9585190462912865,9.92805674372104,9.45668562935607,-7.4818441549018155,9.8650297119348,9.944685079651501,9.750385810110785,7.441616559989047,6.567105980818867,7.528279335515338,6.171163442622686,7.507238905458033,6.917088276366368
16,-0.7848862655598268,0.9578021867201126,0.9742249808206975,0.648955478899233,1.017744605894533,0.855933723188185,9.98343701215596,9.727822275925794,-7.610149396688322,9.866356225171776,9.963175064406219,9.779153279847101,-4.082210003659776,6.910058159467072,7.604825578737738,5.960537563883381,7.5893740575703275,7.047516146823795
17,-0.7783720432558866,-0.9498528358383161,-0.5218889787214561,0.6952864456615938,-0.5350843572546149,-0.9000229398730129,-5.871474128523096,9.824762074455075,-7.4438394337212035,-9.60683261294724,-5.32149539105175,9.804947623777101,-4.14923923140453,-6.517561705841321,-3.930441363017911,6.242506228483173,-3.6558502341281476,-6.578049041839401
18,-0.7309461351493491,-0.8919786692395631,-0.45880880298835364,0.6112478992170488,-0.5597176209683024,-0.9414565981844075,-5.493351050706808,-9.220828594436707,-6.513353145595039,-9.14633017704288,-5.2780520509355595,-9.426419003093407,-3.922868062367247,-6.206372896253161,-3.428666729058737,5.402948666816688,-3.648686754328856,-6.635383704509522
19,-0.6303132404566907,-0.7691756456332585,-0.4238947229396671,-0.5647336258947316,-0.49173321456520586,-0.8271054225485269,-4.929902816841634,-8.796546964395647,-5.820351616183433,-8.8095318912349,-4.567017141961799,-8.744802297402071,-3.4227884442844285,-5.723700274614073,-3.1113438505343236,-4.8953600976211735,-3.1154954190715842,-5.727552034488026
20,-0.5434212124272535,-0.6631406974993747,-0.39886875610331596,-0.5313927885872944,-0.3961782355766948,-0.6663799744154607,-4.433868663753321,-8.195172768512101,-5.475965417535266,-8.897401309755427,-3.917032863553866,-8.120471583634034,-2.9829088215166073,-5.131477507753251,-2.931731795710945,-4.677261752929376,-2.5512729210524907,-4.878461793417575
21,-0.5128827536759395,-0.6258744031888377,-0.3769146914756768,-0.5021444921369076,-0.37364966265676547,-0.628486449486849,-4.22487691251635,-7.957183000791499,-5.43444564090436,-8.769542690006094,-3.802665755084189,-8.06138696242316,-2.844408201983059,-4.904548913346199,-2.777369286351889,-4.725164936741122,-2.5072716748188597,-4.841658839289666
22,-0.5281012223286056,-0.6444456066796337,-0.3297822943539969,-0.4393523692742988,-0.3939980520259877,-0.6627128606563538,-4.188641856905058,-7.7737676424349775,-4.917161142707305,-8.12308702473839,-3.9606305397141415,-8.075971488702102,-2.8944584848637738,-4.90900061359213,-2.4351805149539705,-4.147956961101,-2.6867067951513834,-5.014752610547115
23,-0.5889315286188787,-0.7186772539174261,-0.28402999419712,-0.3783988802064669,-0.45479065804625485,-0.7649672795177653,-4.350509638347534,-7.7159068838071265,-4.118955691049202,-7.50262641588359,-4.383190801917286,-7.78679800854275,-3.102742695076441,-5.048309489398431,-2.1193530862041716,-3.5404257400835712,-3.070711724304739,-5.1441376247585655
24,-0.6851933924388304,-0.8361462780488658,-0.2149370011717245,-0.28634975960275993,-0.5011990695922355,-0.8430271862000589,-4.9051315136919165,-7.70243799256972,-3.4607737220392107,-6.462137578823086,-4.760879392662492,-7.880495363316156,-3.4351805376281486,-5.331534154871254,-1.6553012892099592,-2.637071053038839,-3.2767860363800354,-5.524056737283574

